Sparse Autoencoders for Mechanistic Interpretability in NLP: A Critical Survey of Recoverability, Interpretability, and Utility

Sparse autoencoders (SAEs) have emerged as a promising approach to mechanistic interpretability by decomposing language-model activations into sparse, potentially interpretable features. However, differences in design assumptions, evaluation objectives, and experimental settings complicate conclusions about their effectiveness. We present a critical survey of 138 studies on SAEs in natural language processing. Our contributions are fourfold: (1) we propose a task-grounded taxonomy connecting dictionary design, feature operations, and NLP functions; (2) we examine how sparsity allocation, geometry, data coverage, and inference affect feature recoverability; (3) we assess evidence for semantic interpretability, mechanistic faithfulness, and behavioral utility; and (4) we synthesize findings across multilingual processing, retrieval, reasoning, classification, and behavioral regulation, highlighting the roles of objectives, baselines, supervision, and intervention pipelines. Through comparative analyses of published results, we reconcile apparent disagreements, identify unresolved questions, and propose directions for more rigorous evaluation. An anonymous research register https://anonymous.4open.science/r/sae-research-register-C331/register.html accompanies the survey.

==> data/language_steering_plot.csv <==
index,method,lss
1,English prompt,67.7
2,Target-language prompt,67.3
3,Residual DiffMean,84.5
4,SAE DiffMean,42.3


==> data/sentiment.csv <==
template,baseline,intervention,difference_pp,source,locator
1,45.29,82.48,37.19,N49,Table 2 PDF p6; Table 3 PDF p7
2,68.53,83.52,14.99,N49,Table 2 PDF p6; Table 3 PDF p7
3,80.33,86.61,6.28,N49,Table 2 PDF p6; Table 3 PDF p7
4,86.43,89.39,2.96,N49,Table 2 PDF p6; Table 3 PDF p7

